S2COSMOS: Evolution of Gas Mass with Redshift Using Dust Emission

We investigate the evolution of the gas mass fraction for galaxies in the COSMOS field using submillimetre emission from dust at 850$\mu$m. We use stacking methodologies on the 850$\mu$m S2COSMOS map to derive the gas mass fraction of galaxies out to high redshifts, 0 <= $z$ <= 5, for galaxies with stellar masses of $10^{9.5} < M_* (\rm M_{\odot}) < 10^{11.75}$. In comparison to previous literature studies we extend to higher redshifts, include more normal star-forming galaxies (on the main sequence), and also investigate the evolution of the gas mass fraction split by star-forming and passive galaxy populations. We find our stacking results broadly agree with scaling relations in the literature. We find tentative evidence for a peak in the gas mass fraction of galaxies at around $z$ ~ 2.5-3, just before the peak of the star formation history of the Universe. We find that passive galaxies are particularly devoid of gas, compared to the star-forming population. We find that even at high redshifts, high stellar mass galaxies still contain significant amounts of gas.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
